Synthesizing Hardware-Software Leakage Contracts for RISC-V Open-Source Processors

Microarchitectural attacks compromise security by exploiting software-visible artifacts of microarchitectural optimizations such as caches and speculative execution. Defending against such attacks at the software level requires an appropriate abstraction at the instruction set architecture (ISA) level that captures microarchitectural leakage. Hardware-software leakage contracts have recently been proposed as such an abstraction. In this paper, we propose a semi-automatic methodology for synthesizing hardware-software leakage contracts for open-source microarchitectures. For a given ISA, our approach relies on human experts to (a) capture the space of possible contracts in the form of contract templates and (b) devise a test-case generation strategy to explore a microarchitecture's potential leakage. For a given implementation of an ISA, these two ingredients are then used to automatically synthesize the most precise leakage contract that is satisfied by the microarchitecture. We have instantiated this methodology for the RISC-V ISA and applied it to the Ibex and CVA6 open-source processors. Our experiments demonstrate the practical applicability of the methodology and uncover subtle and unexpected leaks.

==> data/ibex.csv <==
index-double,precision-base,precision-base-align,precision-base-align-branch,precision-base-align-branch-deps,sensitivity,fnr,index
0,0,0,0,0,0,1,0
2,0,0,0,0,0,1,1
4,0,0,0,0,0,1,2
6,0,0,0,0,0,1,3
8,0,0,0,0,0,1,4
10,0,0,0,0,0,1,5
12,0,0,0,0,0,1,6
14,0,0,0,0,0,1,7
16,0,0,0,0,0,1,8
18,0,0,0,0,0,1,9
20,0,0,0,0,0,1,10
22,0,0,0,0,0,1,11
24,0,0,0,0,0,1,12
26,0,0,0,0,0,1,13
28,0,0,0,0,0,1,14
30,0,0,0,0,0,1,15
32,0,0,0,0,0,1,16
34,0,0,0,0,0,1,17
36,0,0,0,0,0,1,18
38,0,0,0,0,0,1,19
40,0,0,0,0,0,1,20
42,0,0,0,0,0,1,21
44,0,0,0,0,0,1,22
46,0,0,0,0,0,1,23
48,0,0,0,0,0,1,24
50,0,0,0,0,0,1,25
52,0,0,0,0,0,1,26
54,0,0,0,0,0,1,27
56,0,0,0,0,0,1,28
58,0,0,0,0,0,1,29
60,0,0,0,0,0,1,30
62,0,0,0,0,0,1,31
64,0,0,0,0,0,1,32
66,0,0,0,0,0,1,33
68,0,0,0,0,0,1,34
70,0,0,0,0,0,1,35
72,0,0,0,0,0,1,36
74,0,0,0,0,0,1,37
76,0,0,0,0,0,1,38
78,0,0,0,0,0,1,39
80,0,0,0,0,0,1,40
82,0,0,0,0,0,1,41
84,0,0,0,0,0,1,42
86,0,0,0,0,0,1,43
88,0,0,0,0,0,1,44
90,0,0,0,0,0,1,45
92,0,0,0,0,0,1,46
94,0,0,0,0,0,1,47
96,0,0,0,0,0,1,48
98,0,0,0,0,0,1,49
100,0,0,0,0,0,1,50
102,0,0,0,0,0,1,51
104,0,0,0,0,0,1,52
106,0,0,0,0,0,1,53
108,0,0,0,0,0,1,54
110,0,0,0,0,0,1,55
112,0,0,0,0,0,1,56
114,0,0,0,0,0,1,57
116,0,0,0,0,0,1,58
118,0,0,0,0,0,1,59
120,0,0,0,0,0,1,60
122,0,0,0,0,0,1,61
124,0,0,0,0,0,1,62
126,0.382320932,0.382320932,1,1,0.062625365,0.937374635,63
128,0.382320932,0.382320932,1,1,0.062625365,0.937374635,64
130,0.382320932,0.382320932,1,1,0.062625365,0.937374635,65
132,0.382320932,0.382320932,1,1,0.062625365,0.937374635,66
134,0.382320932,0.382320932,1,1,0.062625365,0.937374635,67
136,0.382320932,0.382320932,1,1,0.062625365,0.937374635,68
138,0.382320932,0.382320932,1,1,0.062625365,0.937374635,69
140,0.382320932,0.382320932,1,1,0.062625365,0.937374635,70
142,0.382320932,0.382320932,1,1,0.062625365,0.937374635,71
144,0.382320932,0.382320932,1,1,0.062625365,0.937374635,72
146,0.382320932,0.382320932,1,1,0.062625365,0.937374635,73
148,0.382320932,0.382320932,1,1,0.062625365,0.937374635,74
150,0.382320932,0.382320932,1,1,0.062625365,0.937374635,75
152,0.382320932,0.382320932,1,1,0.062625365,0.937374635,76
154,0.382320932,0.382320932,1,1,0.062625365,0.937374635,77
156,0.382320932,0.382320932,1,1,0.062625365,0.937374635,78
158,0.382320932,0.382320932,1,1,0.062625365,0.937374635,79
160,0.382320932,0.382320932,1,1,0.062625365,0.937374635,80
162,0.382320932,0.382320932,1,1,0.062625365,0.937374635,81
164,0.382320932,0.382320932,1,1,0.062625365,0.937374635,82
166,0.382320932,0.382320932,1,1,0.062625365,0.937374635,83
168,0.382320932,0.382320932,1,1,0.062625365,0.937374635,84
170,0.382320932,0.382320932,1,1,0.062625365,0.937374635,85
172,0.382320932,0.382320932,1,1,0.062625365,0.937374635,86
174,0.382320932,0.382320932,1,1,0.062625365,0.937374635,87
176,0.382320932,0.382320932,1,1,0.062625365,0.937374635,88
178,0.382320932,0.382320932,1,1,0.062625365,0.937374635,89
180,0.382320932,0.382320932,1,1,0.062625365,0.937374635,90
182,0.382320932,0.382320932,1,1,0.062625365,0.937374635,91
184,0.382320932,0.382320932,1,1,0.062625365,0.937374635,92
186,0.382320932,0.382320932,1,1,0.062625365,0.937374635,93
188,0.382320932,0.382320932,1,1,0.062625365,0.937374635,94
190,0.382320932,0.382320932,1,1,0.062625365,0.937374635,95
192,0.382320932,0.382320932,1,1,0.062625365,0.937374635,96
194,0.382320932,0.382320932,1,1,0.062625365,0.937374635,97
196,0.382320932,0.382320932,1,1,0.062625365,0.937374635,98
198,0.382320932,0.382320932,1,1,0.062625365,0.937374635,99
200,0.382320932,0.382320932,1,1,0.062625365,0.937374635,100
202,0.382320932,0.382320932,1,1,0.062625365,0.937374635,101
204,0.382320932,0.382320932,1,1,0.062625365,0.937374635,102
206,0.382320932,0.382320932,1,1,0.062625365,0.937374635,103
208,0.382320932,0.382320932,1,1,0.062625365,0.937374635,104
210,0.382320932,0.382320932,1,1,0.062625365,0.937374635,105
212,0.382320932,0.382320932,1,1,0.062625365,0.937374635,106
214,0.382320932,0.382320932,1,1,0.062625365,0.937374635,107
216,0.382320932,0.382320932,1,1,0.062625365,0.937374635,108
218,0.382320932,0.382320932,1,1,0.062625365,0.937374635,109
220,0.382320932,0.382320932,1,1,0.062625365,0.937374635,110
222,0.382320932,0.382320932,1,1,0.062625365,0.937374635,111
224,0.382320932,0.382320932,1,1,0.062625365,0.937374635,112
226,0.382320932,0.382320932,1,1,0.062625365,0.937374635,113
228,0.382320932,0.382320932,1,1,0.062625365,0.937374635,114
230,0.382320932,0.382320932,1,1,0.062625365,0.937374635,115
232,0.382320932,0.382320932,1,1,0.062625365,0.937374635,116
234,0.382320932,0.382320932,1,1,0.062625365,0.937374635,117
236,0.382320932,0.382320932,1,1,0.062625365,0.937374635,118
238,0.382320932,0.382320932,1,1,0.062625365,0.937374635,119
240,0.382320932,0.382320932,1,1,0.062625365,0.937374635,120
242,0.382320932,0.382320932,1,1,0.062625365,0.937374635,121
244,0.382320932,0.382320932,1,1,0.062625365,0.937374635,122
246,0.382320932,0.382320932,1,1,0.062625365,0.937374635,123
248,0.382320932,0.382320932,1,1,0.062625365,0.937374635,124
250,0.382320932,0.382320932,1,1,0.062625365,0.937374635,125
252,0.382320932,0.382320932,1,1,0.062625365,0.937374635,126
254,0.382320932,0.382320932,1,1,0.062625365,0.937374635,127
256,0.382320932,0.382320932,1,1,0.062625365,0.937374635,128
258,0.382320932,0.382320932,1,1,0.062625365,0.937374635,129
260,0.382320932,0.382320932,1,1,0.062625365,0.937374635,130
262,0.382320932,0.382320932,1,1,0.062625365,0.937374635,131
264,0.382320932,0.382320932,1,1,0.062625365,0.937374635,132
266,0.382320932,0.382320932,1,1,0.062625365,0.937374635,133
268,0.382320932,0.382320932,1,1,0.062625365,0.937374635,134
270,0.382320932,0.382320932,1,1,0.062625365,0.937374635,135
272,0.382320932,0.382320932,1,1,0.062625365,0.937374635,136
274,0.382320932,0.382320932,1,1,0.062625365,0.937374635,137
276,0.382320932,0.382320932,1,1,0.062625365,0.937374635,138
278,0.382320932,0.382320932,1,1,0.062625365,0.937374635,139
280,0.382320932,0.382320932,1,1,0.062625365,0.937374635,140
282,0.382320932,0.382320932,1,1,0.062625365,0.937374635,141
284,0.382320932,0.382320932,1,1,0.062625365,0.937374635,142
286,0.382320932,0.382320932,1,1,0.062625365,0.937374635,143
288,0.382320932,0.382320932,1,1,0.062625365,0.937374635,144
290,0.382320932,0.382320932,1,1,0.062625365,0.937374635,145
292,0.382320932,0.382320932,1,1,0.062625365,0.937374635,146
294,0.382320932,0.382320932,1,1,0.062625365,0.937374635,147
296,0.382320932,0.382320932,1,1,0.062625365,0.937374635,148
298,0.382320932,0.382320932,1,1,0.062625365,0.937374635,149
300,0.382320932,0.382320932,1,1,0.062625365,0.937374635,150
302,0.382320932,0.382320932,1,1,0.062625365,0.937374635,151
304,0.382320932,0.382320932,1,1,0.062625365,0.937374635,152
306,0.382320932,0.382320932,1,1,0.062625365,0.937374635,153
308,0.382320932,0.382320932,1,1,0.062625365,0.937374635,154
310,0.382320932,0.382320932,1,1,0.062625365,0.937374635,155
312,0.382320932,0.382320932,1,1,0.062625365,0.937374635,156
314,0.382320932,0.382320932,1,1,0.062625365,0.937374635,157
316,0.382320932,0.382320932,1,1,0.062625365,0.937374635,158
318,0.382320932,0.382320932,1,1,0.062625365,0.937374635,159
320,0.382320932,0.382320932,1,1,0.062625365,0.937374635,160
322,0.382320932,0.382320932,1,1,0.062625365,0.937374635,161
324,0.382320932,0.382320932,1,1,0.062625365,0.937374635,162
326,0.382320932,0.382320932,1,1,0.062625365,0.937374635,163
328,0.382320932,0.382320932,1,1,0.062625365,0.937374635,164
330,0.382320932,0.382320932,1,1,0.062625365,0.937374635,165
332,0.382320932,0.382320932,1,1,0.062625365,0.937374635,166
334,0.382320932,0.382320932,1,1,0.062625365,0.937374635,167
336,0.382320932,0.382320932,1,1,0.062625365,0.937374635,168
338,0.382320932,0.382320932,1,1,0.062625365,0.937374635,169
340,0.382320932,0.382320932,1,1,0.062625365,0.937374635,170
342,0.382320932,0.382320932,1,1,0.062625365,0.937374635,171
344,0.382320932,0.382320932,1,1,0.062625365,0.937374635,172
346,0.382320932,0.382320932,1,1,0.062625365,0.937374635,173
348,0.382320932,0.382320932,1,1,0.062625365,0.937374635,174
350,0.382320932,0.382320932,1,1,0.062625365,0.937374635,175
352,0.382320932,0.382320932,1,1,0.062625365,0.937374635,176
354,0.382320932,0.382320932,1,1,0.062625365,0.937374635,177
356,0.382320932,0.382320932,1,1,0.062625365,0.937374635,178
358,0.382320932,0.382320932,1,1,0.062625365,0.937374635,179
360,0.382320932,0.382320932,1,1,0.062625365,0.937374635,180
362,0.382320932,0.382320932,1,1,0.062625365,0.937374635,181
364,0.382320932,0.382320932,1,1,0.062625365,0.937374635,182
366,0.382320932,0.382320932,1,1,0.062625365,0.937374635,183
368,0.382320932,0.382320932,1,1,0.062625365,0.937374635,184
370,0.382320932,0.382320932,1,1,0.062625365,0.937374635,185
372,0.382320932,0.382320932,1,1,0.062625365,0.937374635,186
374,0.382320932,0.382320932,1,1,0.062625365,0.937374635,187
376,0.382320932,0.382320932,1,1,0.062625365,0.937374635,188
378,0.382320932,0.382320932,1,1,0.062625365,0.937374635,189
380,0.382320932,0.382320932,1,1,0.062625365,0.937374635,190
382,0.382320932,0.382320932,1,1,0.062625365,0.937374635,191
384,0.382320932,0.382320932,1,1,0.062625365,0.937374635,192
386,0.382320932,0.382320932,1,1,0.062625365,0.937374635,193
388,0.382320932,0.382320932,1,1,0.062625365,0.937374635,194
390,0.382320932,0.382320932,1,1,0.062625365,0.937374635,195
392,0.382320932,0.382320932,1,1,0.062625365,0.937374635,196
394,0.382320932,0.382320932,1,1,0.062625365,0.937374635,197
396,0.382320932,0.382320932,1,1,0.062625365,0.937374635,198
398,0.382320932,0.382320932,1,1,0.062625365,0.937374635,199
400,0.382320932,0.382320932,1,1,0.062625365,0.937374635,200
402,0.382320932,0.382320932,1,1,0.062625365,0.937374635,201
404,0.382320932,0.382320932,1,1,0.062625365,0.937374635,202
406,0.382320932,0.382320932,1,1,0.062625365,0.937374635,203
408,0.382320932,0.382320932,1,1,0.062625365,0.937374635,204
410,0.382320932,0.382320932,1,1,0.062625365,0.937374635,205
412,0.382320932,0.382320932,1,1,0.062625365,0.937374635,206
414,0.382320932,0.382320932,1,1,0.062625365,0.937374635,207
416,0.382320932,0.382320932,1,1,0.062625365,0.937374635,208
418,0.382320932,0.382320932,1,1,0.062625365,0.937374635,209
420,0.382320932,0.382320932,1,1,0.062625365,0.937374635,210
422,0.382320932,0.382320932,1,1,0.062625365,0.937374635,211
424,0.382320932,0.382320932,1,1,0.062625365,0.937374635,212
426,0.382320932,0.382320932,1,1,0.062625365,0.937374635,213
428,0.382320932,0.382320932,1,1,0.062625365,0.937374635,214
430,0.382320932,0.382320932,1,1,0.062625365,0.937374635,215
432,0.382320932,0.382320932,1,1,0.062625365,0.937374635,216
434,0.382320932,0.382320932,1,1,0.062625365,0.937374635,217
436,0.382320932,0.382320932,1,1,0.062625365,0.937374635,218
438,0.382320932,0.382320932,1,1,0.062625365,0.937374635,219
440,0.382320932,0.382320932,1,1,0.062625365,0.937374635,220
442,0.382320932,0.382320932,1,1,0.062625365,0.937374635,221
444,0.382320932,0.382320932,1,1,0.062625365,0.937374635,222
446,0.382320932,0.382320932,1,1,0.062625365,0.937374635,223
448,0.382320932,0.382320932,1,1,0.062625365,0.937374635,224
450,0.382320932,0.382320932,1,1,0.062625365,0.937374635,225
452,0.382320932,0.382320932,1,1,0.062625365,0.937374635,226
454,0.382320932,0.382320932,1,1,0.062625365,0.937374635,227
456,0.382320932,0.382320932,1,1,0.062625365,0.937374635,228
458,0.382320932,0.382320932,1,1,0.062625365,0.937374635,229
460,0.382320932,0.382320932,1,1,0.062625365,0.937374635,230
462,0.382320932,0.382320932,1,1,0.062625365,0.937374635,231
464,0.382320932,0.382320932,1,1,0.062625365,0.937374635,232
466,0.382320932,0.382320932,1,1,0.062625365,0.937374635,233
468,0.382320932,0.382320932,1,1,0.062625365,0.937374635,234
470,0.382320932,0.382320932,1,1,0.062625365,0.937374635,235
472,0.382320932,0.382320932,1,1,0.062625365,0.937374635,236
474,0.382320932,0.382320932,1,1,0.062625365,0.937374635,237
476,0.382320932,0.382320932,1,1,0.062625365,0.937374635,238
478,0.382320932,0.382320932,1,1,0.062625365,0.937374635,239
480,0.382320932,0.382320932,1,1,0.062625365,0.937374635,240
482,0.382320932,0.382320932,1,1,0.062625365,0.937374635,241
484,0.382320932,0.382320932,1,1,0.062625365,0.937374635,242
486,0.382320932,0.382320932,1,1,0.062625365,0.937374635,243
488,0.382320932,0.382320932,1,1,0.062625365,0.937374635,244
490,0.382320932,0.382320932,1,1,0.062625365,0.937374635,245
492,0.382320932,0.382320932,1,1,0.062625365,0.937374635,246
494,0.382320932,0.382320932,1,1,0.062625365,0.937374635,247
496,0.382320932,0.382320932,1,1,0.062625365,0.937374635,248
498,0.382320932,0.382320932,1,1,0.062625365,0.937374635,249
500,0.382320932,0.382320932,1,1,0.062625365,0.937374635,250
502,0.382320932,0.382320932,1,1,0.062625365,0.937374635,251
504,0.382320932,0.382320932,1,1,0.062625365,0.937374635,252
506,0.382320932,0.382320932,1,1,0.062625365,0.937374635,253
508,0.382320932,0.382320932,1,1,0.062625365,0.937374635,254
510,0.382320932,0.382320932,1,1,0.062625365,0.937374635,255
512,0.382320932,0.382320932,1,1,0.062625365,0.937374635,256
514,0.382320932,0.382320932,1,1,0.062625365,0.937374635,257
516,0.382320932,0.382320932,1,1,0.062625365,0.937374635,258
518,0.382320932,0.382320932,1,1,0.062625365,0.937374635,259
520,0.382320932,0.382320932,1,1,0.062625365,0.937374635,260
522,0.382320932,0.382320932,1,1,0.062625365,0.937374635,261
524,0.382320932,0.382320932,1,1,0.062625365,0.937374635,262
526,0.382320932,0.382320932,1,1,0.062625365,0.937374635,263
528,0.382320932,0.382320932,1,1,0.062625365,0.937374635,264
530,0.382320932,0.382320932,1,1,0.062625365,0.937374635,265
532,0.382320932,0.382320932,1,1,0.062625365,0.937374635,266
534,0.382320932,0.382320932,1,1,0.062625365,0.937374635,267
536,0.382320932,0.382320932,1,1,0.062625365,0.937374635,268
538,0.382320932,0.382320932,1,1,0.062625365,0.937374635,269
540,0.382320932,0.382320932,1,1,0.062625365,0.937374635,270
542,0.382320932,0.382320932,1,1,0.062625365,0.937374635,271
544,0.382320932,0.382320932,1,1,0.062625365,0.937374635,272
546,0.382320932,0.382320932,1,1,0.062625365,0.937374635,273
548,0.382320932,0.382320932,1,1,0.062625365,0.937374635,274
550,0.382320932,0.382320932,1,1,0.062625365,0.937374635,275
552,0.382320932,0.382320932,1,1,0.062625365,0.937374635,276
554,0.382320932,0.382320932,1,1,0.062625365,0.937374635,277
556,0.382320932,0.382320932,1,1,0.062625365,0.937374635,278
558,0.382320932,0.382320932,1,1,0.062625365,0.937374635,279
560,0.382320932,0.382320932,1,1,0.062625365,0.937374635,280
562,0.382320932,0.382320932,1,1,0.062625365,0.937374635,281
564,0.382320932,0.382320932,1,1,0.062625365,0.937374635,282
566,0.382320932,0.382320932,1,1,0.062625365,0.937374635,283
568,0.382320932,0.382320932,1,1,0.062625365,0.937374635,284
570,0.382320932,0.382320932,1,1,0.062625365,0.937374635,285
572,0.382320932,0.382320932,1,1,0.062625365,0.937374635,286
574,0.382320932,0.382320932,1,1,0.062625365,0.937374635,287
576,0.382320932,0.382320932,1,1,0.062625365,0.937374635,288
578,0.382320932,0.382320932,1,1,0.062625365,0.937374635,289
580,0.382320932,0.382320932,1,1,0.062625365,0.937374635,290
582,0.382320932,0.382320932,1,1,0.062625365,0.937374635,291
584,0.382320932,0.382320932,1,1,0.062625365,0.937374635,292
586,0.382320932,0.382320932,1,1,0.062625365,0.937374635,293
588,0.382320932,0.382320932,1,1,0.062625365,0.937374635,294
590,0.382320932,0.382320932,1,1,0.062625365,0.937374635,295
592,0.382320932,0.382320932,1,1,0.062625365,0.937374635,296
594,0.382320932,0.382320932,1,1,0.062625365,0.937374635,297
596,0.382320932,0.382320932,1,1,0.062625365,0.937374635,298
598,0.382320932,0.382320932,1,1,0.062625365,0.937374635,299
600,0.382320932,0.382320932,1,1,0.062625365,0.937374635,300
602,0.382320932,0.382320932,1,1,0.062625365,0.937374635,301
604,0.382320932,0.382320932,1,1,0.062625365,0.937374635,302
606,0.382320932,0.382320932,1,1,0.062625365,0.937374635,303
608,0.382320932,0.382320932,1,1,0.062625365,0.937374635,304
610,0.382320932,0.382320932,1,1,0.062625365,0.937374635,305
612,0.382320932,0.382320932,1,1,0.062625365,0.937374635,306
614,0.382320932,0.382320932,1,1,0.062625365,0.937374635,307
616,0.382320932,0.382320932,1,1,0.062625365,0.937374635,308
618,0.382320932,0.382320932,1,1,0.062625365,0.937374635,309
620,0.382320932,0.382320932,1,1,0.062625365,0.937374635,310
622,0.382320932,0.382320932,1,1,0.062625365,0.937374635,311
624,0.405713739,0.405713739,0.964221222,0.964221222,0.13082723,0.86917277,312
626,0.39327145,0.39327145,0.737117772,0.737117772,0.159075614,0.840924386,313
628,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,314
630,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,315
632,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,316
634,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,317
636,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,318
638,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,319
640,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,320
642,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,321
644,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,322
646,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,323
648,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,324
650,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,325
652,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,326
654,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,327
656,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,328
658,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,329
660,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,330
662,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,331
664,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,332
666,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,333
668,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,334
670,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,335
672,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,336
674,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,337
676,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,338
678,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,339
680,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,340
682,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,341
684,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,342
686,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,343
688,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,344
690,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,345
692,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,346
694,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,347
696,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,348
698,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,349
700,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,350
702,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,351
704,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,352
706,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,353
708,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,354
710,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,355
712,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,356
714,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,357
716,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,358
718,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,359
720,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,360
722,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,361
724,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,362
726,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,363
728,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,364
730,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,365
732,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,366
734,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,367
736,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,368
738,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,369
740,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,370
742,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,371
744,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,372
746,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,373
748,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,374
750,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,375
752,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,376
754,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,377
756,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,378
758,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,379
760,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,380
762,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,381
764,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,382
766,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,383
768,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,384
770,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,385
772,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,386
774,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,387
776,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,388
778,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,389
780,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,390
782,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,391
784,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,392
786,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,393
788,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,394
790,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,395
792,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,396
794,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,397
796,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,398
798,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,399
800,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,400
802,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,401
804,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,402
806,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,403
808,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,404
810,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,405
812,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,406
814,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,407
816,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,408
818,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,409
820,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,410
822,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,411
824,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,412
826,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,413
828,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,414
830,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,415
832,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,416
834,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,417
836,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,418
838,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,419
840,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,420
842,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,421
844,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,422
846,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,423
848,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,424
850,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,425
852,0.364440544,0.364440544,0.672498921,0.672498921,0.234049643,0.765950357,426
854,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,427
856,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,428
858,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,429
860,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,430
862,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,431
864,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,432
866,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,433
868,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,434
870,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,435
872,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,436
874,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,437
876,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,438
878,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,439
880,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,440
882,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,441
884,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,442
886,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,443
888,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,444
890,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,445
892,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,446
894,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,447
896,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,448
898,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,449
900,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,450
902,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,451
904,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,452
906,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,453
908,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,454
910,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,455
912,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,456
914,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,457
916,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,458
918,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,459
920,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,460
922,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,461
924,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,462
926,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,463
928,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,464
930,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,465
932,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,466
934,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,467
936,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,468
938,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,469
940,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,470
942,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,471
944,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,472
946,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,473
948,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,474
950,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,475
952,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,476
954,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,477
956,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,478
958,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,479
960,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,480
962,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,481
964,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,482
966,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,483
968,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,484
970,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,485
972,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,486
974,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,487
976,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,488
978,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,489
980,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,490
982,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,491
984,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,492
986,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,493
988,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,494
990,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,495
992,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,496
994,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,497
996,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,498
998,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,499
1000,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,500
1002,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,501
1004,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,502
1006,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,503
1008,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,504
1010,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,505
1012,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,506
1014,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,507
1016,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,508
1018,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,509
1020,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,510
1022,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,511
1024,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,512
1026,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,513
1028,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,514
1030,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,515
1032,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,516
1034,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,517
1036,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,518
1038,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,519
1040,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,520
1042,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,521
1044,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,522
1046,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,523
1048,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,524
1050,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,525
1052,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,526
1054,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,527
1056,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,528
1058,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,529
1060,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,530
1062,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,531
1064,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,532
1066,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,533
1068,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,534
1070,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,535
1072,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,536
1074,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,537
1076,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,538
1078,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,539
1080,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,540
1082,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,541
1084,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,542
1086,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,543
1088,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,544
1090,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,545
1092,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,546
1094,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,547
1096,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,548
1098,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,549
1100,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,550
1102,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,551
1104,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,552
1106,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,553
1108,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,554
1110,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,555
1112,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,556
1114,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,557
1116,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,558
1118,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,559
1120,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,560
1122,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,561
1124,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,562
1126,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,563
1128,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,564
1130,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,565
1132,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,566
1134,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,567
1136,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,568
1138,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,569
1140,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,570
1142,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,571
1144,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,572
1146,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,573
1148,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,574
1150,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,575
1152,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,576
1154,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,577
1156,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,578
1158,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,579
1160,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,580
1162,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,581
1164,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,582
1166,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,583
1168,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,584
1170,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,585
1172,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,586
1174,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,587
1176,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,588
1178,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,589
1180,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,590
1182,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,591
1184,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,592
1186,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,593
1188,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,594
1190,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,595
1192,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,596
1194,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,597
1196,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,598
1198,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,599
1200,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,600
1202,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,601
1204,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,602
1206,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,603
1208,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,604
1210,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,605
1212,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,606
1214,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,607
1216,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,608
1218,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,609
1220,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,610
1222,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,611
1224,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,612
1226,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,613
1228,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,614
1230,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,615
1232,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,616
1234,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,617
1236,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,618
1238,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,619
1240,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,620
1242,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,621
1244,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,622
1246,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,623
1248,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,624
1250,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,625
1252,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,626
1254,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,627
1256,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,628
1258,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,629
1260,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,630
1262,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,631
1264,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,632
1266,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,633
1268,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,634
1270,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,635
1272,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,636
1274,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,637
1276,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,638
1278,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,639
1280,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,640
1282,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,641
1284,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,642
1286,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,643
1288,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,644
1290,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,645
1292,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,646
1294,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,647
1296,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,648
1298,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,649
1300,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,650
1302,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,651
1304,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,652
1306,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,653
1308,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,654
1310,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,655
1312,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,656
1314,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,657
1316,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,658
1318,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,659
1320,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,660
1322,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,661
1324,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,662
1326,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,663
1328,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,664
1330,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,665
1332,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,666
1334,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,667
1336,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,668
1338,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,669
1340,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,670
1342,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,671
1344,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,672
1346,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,673
1348,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,674
1350,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,675
1352,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,676
1354,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,677
1356,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,678
1358,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,679
1360,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,680
1362,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,681
1364,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,682
1366,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,683
1368,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,684
1370,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,685
1372,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,686
1374,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,687
1376,0.353606017,0.353606017,0.672498921,0.672498921,0.234049643,0.765950357,688
1378,0.33064989,0.33064989,0.707713058,0.707713058,0.275979563,0.724020437,689
1380,0.346816724,0.374805244,0.734866331,0.734866331,0.315916709,0.684083291,690
1382,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,691
1384,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,692
1386,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,693
1388,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,694
1390,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,695
1392,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,696
1394,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,697
1396,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,698
1398,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,699
1400,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,700
1402,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,701
1404,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,702
1406,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,703
1408,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,704
1410,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,705
1412,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,706
1414,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,707
1416,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,708
1418,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,709
1420,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,710
1422,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,711
1424,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,712
1426,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,713
1428,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,714
1430,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,715
1432,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,716
1434,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,717
1436,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,718
1438,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,719
1440,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,720
1442,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,721
1444,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,722
1446,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,723
1448,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,724
1450,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,725
1452,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,726
1454,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,727
1456,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,728
1458,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,729
1460,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,730
1462,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,731
1464,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,732
1466,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,733
1468,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,734
1470,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,735
1472,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,736
1474,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,737
1476,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,738
1478,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,739
1480,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,740
1482,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,741
1484,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,742
1486,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,743
1488,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,744
1490,0.31646083,0.339131345,0.73006827,0.73006827,0.321405003,0.678594997,745
1492,0.323170151,0.339131345,0.759053054,0.759053054,0.321568346,0.678431654,746
1494,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,747
1496,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,748
1498,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,749
1500,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,750
1502,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,751
1504,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,752
1506,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,753
1508,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,754
1510,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,755
1512,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,756
1514,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,757
1516,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,758
1518,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,759
1520,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,760
1522,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,761
1524,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,762
1526,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,763
1528,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,764
1530,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,765
1532,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,766
1534,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,767
1536,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,768
1538,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,769
1540,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,770
1542,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,771
1544,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,772
1546,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,773
1548,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,774
1550,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,775
1552,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,776
1554,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,777
1556,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,778
1558,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,779
1560,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,780
1562,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,781
1564,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,782
1566,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,783
1568,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,784
1570,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,785
1572,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,786
1574,0.307316019,0.322355477,0.759053054,0.759053054,0.321568346,0.678431654,787
1576,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,788
1578,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,789
1580,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,790
1582,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,791
1584,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,792
1586,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,793
1588,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,794
1590,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,795
1592,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,796
1594,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,797
1596,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,798
1598,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,799
1600,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,800
1602,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,801
1604,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,802
1606,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,803
1608,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,804
1610,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,805
1612,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,806
1614,0.300896308,0.336142661,0.756805359,0.756805359,0.320336746,0.679663254,807
1616,0.31646083,0.35365113,0.756805359,0.756805359,0.320336746,0.679663254,808
1618,0.31646083,0.35365113,0.756805359,0.756805359,0.320336746,0.679663254,809
1620,0.31646083,0.35365113,0.756805359,0.756805359,0.320336746,0.679663254,810
1622,0.31646083,0.35365113,0.756805359,0.756805359,0.320336746,0.679663254,811
1624,0.31646083,0.35365113,0.756805359,0.756805359,0.320336746,0.679663254,812
1626,0.31646083,0.35365113,0.756805359,0.756805359,0.320336746,0.679663254,813
1628,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,814
1630,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,815
1632,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,816
1634,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,817
1636,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,818
1638,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,819
1640,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,820
1642,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,821
1644,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,822
1646,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,823
1648,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,824
1650,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,825
1652,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,826
1654,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,827
1656,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,828
1658,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,829
1660,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,830
1662,0.351254858,0.392924287,0.756805359,0.756805359,0.320336746,0.679663254,831
1664,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,832
1666,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,833
1668,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,834
1670,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,835
1672,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,836
1674,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,837
1676,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,838
1678,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,839
1680,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,840
1682,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,841
1684,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,842
1686,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,843
1688,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,844
1690,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,845
1692,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,846
1694,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,847
1696,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,848
1698,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,849
1700,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,850
1702,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,851
1704,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,852
1706,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,853
1708,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,854
1710,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,855
1712,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,856
1714,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,857
1716,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,858
1718,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,859
1720,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,860
1722,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,861
1724,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,862
1726,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,863
1728,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,864
1730,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,865
1732,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,866
1734,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,867
1736,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,868
1738,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,869
1740,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,870
1742,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,871
1744,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,872
1746,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,873
1748,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,874
1750,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,875
1752,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,876
1754,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,877
1756,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,878
1758,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,879
1760,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,880
1762,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,881
1764,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,882
1766,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,883
1768,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,884
1770,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,885
1772,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,886
1774,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,887
1776,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,888
1778,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,889
1780,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,890
1782,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,891
1784,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,892
1786,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,893
1788,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,894
1790,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,895
1792,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,896
1794,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,897
1796,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,898
1798,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,899
1800,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,900
1802,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,901
1804,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,902
1806,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,903
1808,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,904
1810,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,905
1812,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,906
1814,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,907
1816,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,908
1818,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,909
1820,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,910
1822,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,911
1824,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,912
1826,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,913
1828,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,914
1830,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,915
1832,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,916
1834,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,917
1836,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,918
1838,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,919
1840,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,920
1842,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,921
1844,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,922
1846,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,923
1848,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,924
1850,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,925
1852,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,926
1854,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,927
1856,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,928
1858,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,929
1860,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,930
1862,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,931
1864,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,932
1866,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,933
1868,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,934
1870,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,935
1872,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,936
1874,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,937
1876,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,938
1878,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,939
1880,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,940
1882,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,941
1884,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,942
1886,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,943
1888,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,944
1890,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,945
1892,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,946
1894,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,947
1896,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,948
1898,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,949
1900,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,950
1902,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,951
1904,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,952
1906,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,953
1908,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,954
1910,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,955
1912,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,956
1914,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,957
1916,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,958
1918,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,959
1920,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,960
1922,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,961
1924,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,962
1926,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,963
1928,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,964
1930,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,965
1932,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,966
1934,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,967
1936,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,968
1938,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,969
1940,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,970
1942,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,971
1944,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,972
1946,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,973
1948,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,974
1950,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,975
1952,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,976
1954,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,977
1956,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,978
1958,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,979
1960,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,980
1962,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,981
1964,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,982
1966,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,983
1968,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,984
1970,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,985
1972,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,986
1974,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,987
1976,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,988
1978,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,989
1980,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,990
1982,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,991
1984,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,992
1986,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,993
1988,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,994
1990,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,995
1992,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,996
1994,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,997
1996,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,998
1998,0.365138863,0.383969088,0.788188224,0.788188224,0.320493555,0.679506445,999
2000,0.365138863,0.383969088,0.780967916,0.788188224,0.320493555,0.679506445,1000
3000,0.344624419,0.375002185,0.662231776,0.748505622,0.378803421,0.621196579,1500
4000,0.349560954,0.379437346,0.658502691,0.735807408,0.394203315,0.605796685,2000
5000,0.354398558,0.383786395,0.656548852,0.724666563,0.409841689,0.590158311,2500
6000,0.36338753,0.391382592,0.638837267,0.697151775,0.448024541,0.551975459,3000
7000,0.36338753,0.391382592,0.638837267,0.697151775,0.448024541,0.551975459,3500
8000,0.346635162,0.436222766,0.694909342,0.699373195,0.543478403,0.456521597,4000
9000,0.344228967,0.429180684,0.678671895,0.65032819,0.543445734,0.456554266,4500
10000,0.336273205,0.412809429,0.700646781,0.658320577,0.583046396,0.416953604,5000
11000,0.33529493,0.410060609,0.700646781,0.658320577,0.583046396,0.416953604,5500
12000,0.332464853,0.40522702,0.697896042,0.704973004,0.583098665,0.416901335,6000
13000,0.332464853,0.397097423,0.697896042,0.704973004,0.583098665,0.416901335,6500
14000,0.332404566,0.381796085,0.697896042,0.700646781,0.592768518,0.407231482,7000
15000,0.332404566,0.381796085,0.697896042,0.700646781,0.592768518,0.407231482,7500
16000,0.329351131,0.377554494,0.682514576,0.682514576,0.624483022,0.375516978,8000
17000,0.329351131,0.377554494,0.682514576,0.682514576,0.624483022,0.375516978,8500
18000,0.344575702,0.400604166,0.682514576,0.682514576,0.624483022,0.375516978,9000
19000,0.344575702,0.400604166,0.682514576,0.682514576,0.624483022,0.375516978,9500
20000,0.186926836,0.199274227,0.233671108,0.703613749,0.68803617,0.31196383,10000
21000,0.186894172,0.199274227,0.233671108,0.69199151,0.68802637,0.31197363,10500
22000,0.186926836,0.200782557,0.235909177,0.729878079,0.720671924,0.279328076,11000
23000,0.18586271,0.199467362,0.233841821,0.738421722,0.753124735,0.246875265,11500
24000,0.18586271,0.199467362,0.233841821,0.738421722,0.753124735,0.246875265,12000
25000,0.185669105,0.198170567,0.231844037,0.753555917,0.816736686,0.183263314,12500
26000,0.190782653,0.198170567,0.231844037,0.753555917,0.816736686,0.183263314,13000
27000,0.190784293,0.198887524,0.232817472,0.760279209,0.847921962,0.152078038,13500
28000,0.18227719,0.191889999,0.22987828,0.767036351,0.880485845,0.119514155,14000
29000,0.188998523,0.196820792,0.22987828,0.767036351,0.880485845,0.119514155,14500
30000,0.187855825,0.202059861,0.236160842,0.786184211,0.984557637,0.015442363,15000
31000,0.187855825,0.202059861,0.236160842,0.786184211,0.984557637,0.015442363,15500
32000,0.187649483,0.202059861,0.236160842,0.786184211,0.984557637,0.015442363,16000
33000,0.191607316,0.202059861,0.236160842,0.786184211,0.984557637,0.015442363,16500
34000,0.191540951,0.202059861,0.236160842,0.786184211,0.984557637,0.015442363,17000
35000,0.191540951,0.202059861,0.236160842,0.786184211,0.984557637,0.015442363,17500
36000,0.191540951,0.202059861,0.236160842,0.786184211,0.984557637,0.015442363,18000
37000,0.191540951,0.202059861,0.236160842,0.786184211,0.984557637,0.015442363,18500
38000,0.191540951,0.202059861,0.236160842,0.786184211,0.984557637,0.015442363,19000
39000,0.191540951,0.202059861,0.236160842,0.79666138,0.984551103,0.015448897,19500
40000,0.190783334,0.201114691,0.236160842,0.79666138,0.984551103,0.015448897,20000
41000,0.190783334,0.201114691,0.236160842,0.79666138,0.984551103,0.015448897,20500
42000,0.190783334,0.201114691,0.236160842,0.79666138,0.984551103,0.015448897,21000
43000,0.190265878,0.200456122,0.236160842,0.79666138,0.984551103,0.015448897,21500
44000,0.190265878,0.200456122,0.236160842,0.79666138,0.984551103,0.015448897,22000
45000,0.190265878,0.200456122,0.236160842,0.79666138,0.984551103,0.015448897,22500
46000,0.190265878,0.200456122,0.236160842,0.79666138,0.984551103,0.015448897,23000
47000,0.190265878,0.200456122,0.236160842,0.79666138,0.984551103,0.015448897,23500
48000,0.190265878,0.200456122,0.236160842,0.79666138,0.984551103,0.015448897,24000
49000,0.190265878,0.200456122,0.236160842,0.79666138,0.984551103,0.015448897,24500
50000,0.190265878,0.200456122,0.236160842,0.805798289,0.983270501,0.016729499,25000
51000,0.190265878,0.200456122,0.236160842,0.805798289,0.983270501,0.016729499,25500
52000,0.190265878,0.200456122,0.236160842,0.805798289,0.983270501,0.016729499,26000
53000,0.18988345,0.200005307,0.233897868,0.79666138,0.984551103,0.015448897,26500
54000,0.18988345,0.200005307,0.233897868,0.79666138,0.984551103,0.015448897,27000
55000,0.18988345,0.200005307,0.233897868,0.79666138,0.984551103,0.015448897,27500
56000,0.18988345,0.200005307,0.233897868,0.79666138,0.984551103,0.015448897,28000
57000,0.18988345,0.200005307,0.233897868,0.79666138,0.984551103,0.015448897,28500
58000,0.18988345,0.200005307,0.233897868,0.79666138,0.984551103,0.015448897,29000
59000,0.18988345,0.200005307,0.233897868,0.79666138,0.984551103,0.015448897,29500
60000,0.18988345,0.200005307,0.233897868,0.79666138,0.984551103,0.015448897,30000
61000,0.18988345,0.200005307,0.233897868,0.79666138,0.984551103,0.015448897,30500
62000,0.189322694,0.201107559,0.233897868,0.79666138,0.984551103,0.015448897,31000
63000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,31500
64000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,32000
65000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,32500
66000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,33000
67000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,33500
68000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,34000
69000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,34500
70000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,35000
71000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,35500
72000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,36000
73000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,36500
74000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,37000
75000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,37500
76000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,38000
77000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,38500
78000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,39000
79000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,39500
80000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,40000
81000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,40500
82000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,41000
83000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,41500
84000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,42000
85000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,42500
86000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,43000
87000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,43500
88000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,44000
89000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,44500
90000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,45000
91000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,45500
92000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,46000
93000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,46500
94000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,47000
95000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,47500
96000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,48000
97000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,48500
98000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,49000
99000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,49500
100000,0.18988345,0.201107559,0.235457734,0.79666138,0.984551103,0.015448897,50000
101000,0.18988345,0.201107559,0.235457734,0.784407495,0.983270501,0.016729499,50500
102000,0.18988345,0.201107559,0.235457734,0.777184093,0.984087212,0.015912788,51000
103000,0.18988345,0.201107559,0.235457734,0.757502715,0.984551103,0.015448897,51500
104000,0.18988345,0.201107559,0.235457734,0.757502715,0.984551103,0.015448897,52000
105000,0.18988345,0.201107559,0.235457734,0.757502715,0.984551103,0.015448897,52500
106000,0.18988345,0.201107559,0.235457734,0.757502715,0.984551103,0.015448897,53000
107000,0.18988345,0.201107559,0.235457734,0.757502715,0.984551103,0.015448897,53500
108000,0.18988345,0.201107559,0.235457734,0.757502715,0.984551103,0.015448897,54000
109000,0.18988345,0.201107559,0.235457734,0.757502715,0.984551103,0.015448897,54500
110000,0.191667439,0.202929432,0.23735158,0.752279882,0.999251893,0.000748107,55000
111000,0.191667439,0.202929432,0.23735158,0.752279882,0.999251893,0.000748107,55500
112000,0.191667439,0.202929432,0.23735158,0.752279882,0.999251893,0.000748107,56000
113000,0.191667439,0.202929432,0.23735158,0.752279882,0.999251893,0.000748107,56500
114000,0.191667439,0.202929432,0.23735158,0.752279882,0.999251893,0.000748107,57000
115000,0.191667439,0.202929432,0.23735158,0.752279882,0.999251893,0.000748107,57500
116000,0.191667439,0.202929432,0.23735158,0.752279882,0.999251893,0.000748107,58000
117000,0.191667439,0.202929432,0.23735158,0.752279882,0.999251893,0.000748107,58500
118000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,59000
119000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,59500
120000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,60000
121000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,60500
122000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,61000
123000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,61500
124000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,62000
125000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,62500
126000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,63000
127000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,63500
128000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,64000
129000,0.189581807,0.20059367,0.234159084,0.721112091,0.999251893,0.000748107,64500
130000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,65000
131000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,65500
132000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,66000
133000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,66500
134000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,67000
135000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,67500
136000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,68000
137000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,68500
138000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,69000
139000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,69500
140000,0.189581807,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,70000
141000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,70500
142000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,71000
143000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,71500
144000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,72000
145000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,72500
146000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,73000
147000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,73500
148000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,74000
149000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,74500
150000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,75000
151000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,75500
152000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,76000
153000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,76500
154000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,77000
155000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,77500
156000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,78000
157000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,78500
158000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,79000
159000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,79500
160000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,80000
161000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,80500
162000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,81000
163000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,81500
164000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,82000
165000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,82500
166000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,83000
167000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,83500
168000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,84000
169000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,84500
170000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,85000
171000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,85500
172000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,86000
173000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,86500
174000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,87000
175000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,87500
176000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,88000
177000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,88500
178000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,89000
179000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,89500
180000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,90000
181000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,90500
182000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,91000
183000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,91500
184000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,92000
185000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,92500
186000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,93000
187000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,93500
188000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,94000
189000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,94500
190000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,95000
191000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,95500
192000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,96000
193000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,96500
194000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,97000
195000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,97500
196000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,98000
197000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,98500
198000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,99000
199000,0.189512927,0.20059367,0.234160256,0.721113406,0.999258427,0.000741573,99500

==> figures/analyze.tikz <==
\begin{tikzpicture}[every text node part/.style={align=center}]
    \node[draw,circle] (TC) at (0,0) {Test Case};
    \node[draw,rectangle, minimum width = 25mm] (MSIM) at (4,1) {$\muarch$\\Simulation};
    \node[draw,rectangle, above = 0 of MSIM, minimum width = 25mm] (ATK) {ATK};
    \node[draw,rectangle, minimum width = 25mm] (ASIM) at (4,-1) {$\isa$\\Simulation};
    \node[draw,rectangle, above = 0 of ASIM, minimum width = 25mm,color = teal] (ATOMS) {Atoms};
    \set{8}{-1}{0.75cm}{1.5cm}{1mm}{teal}{DA}{Set of\\Distinguishing\\Atoms};
    \node[] (DIST) at (8,1.5) {Distinguishable};
    \node[] (INDIST) at (8,0.5) {Indistinguishable};
    \draw[->] (TC) -- (MSIM.west);
    \draw[->] (TC) -- (ASIM.west);
    \draw[->] (MSIM) -- (DIST.west);
    \draw[->] (MSIM) -- (INDIST.west);
    \draw[->] (ASIM.east) -- ($(.1,0) + (DA.west)$);
\end{tikzpicture}

